Privacy-Preserving Decentralized Exchange Marketplaces

Decentralized exchange markets leveraging blockchain have been proposed recently to provide open and equal access to traders, improve transparency and reduce systemic risk of centralized exchanges. However, they compromise on the privacy of traders with respect to their asset ownership, account balance, order details and their identity. In this paper, we present Rialto, a fully decentralized privacy-preserving exchange marketplace with support for matching trade orders, on-chain settlement and market price discovery. Rialto provides confidentiality of order rates and account balances and unlinkability between traders and their trade orders, while retaining the desirable properties of a traditional marketplace like front-running resilience and market fairness. We define formal security notions and present a security analysis of the marketplace. We perform a detailed evaluation of our solution, demonstrate that it scales well and is suitable for a large class of goods and financial instruments traded in modern exchange markets.

==> images/rialto_sequencediagram.txt <==

# sequencediagram.org

bottomparticipants
lifelinestyle #black:1:solid
entryspacing 0.3

participant "++**Buyer**++" as Buyer
participant "++**Seller**++" as Seller

participantgroup #lightgrey  ++**Marketplace
participantgroup ++**Brokers
participant "++**Broker 1**++" as Broker 1
participant ...
participant "++**Broker M**++" as Broker M
end
participant "++**Blockchain**++" as Blockchain
end 

destroysilent ...

Buyer ->> Blockchain: <size:14>Order: Rate Share commitments, Account Balance commitment, ZKP, BUY

activate Buyer
box over Blockchain: <size:14>Verify ZKP of balance\n and add to ledger

Buyer ->> Broker 1: <size:14>Open Rate Share commitment 1, Blinding Share 1
box over Broker 1: <size:14>Verify rate share

Seller ->> Blockchain: Order: <size:14>Rate Share commitments, Account Balance commitment, SELL
activate Seller
box over Blockchain: <size:14>Verify proof of asset\n and add to ledger

Buyer ->> Broker M: <size:14>Open Rate Share commitment 2, Blinding Share 2
box over Broker M: <size:14>Verify rate share

Seller ->> Broker 1: <size:14>Open Rate Share commitment 1, Blinding Share 1
box over Broker 1: <size:14>Verify rate share

Seller ->> Broker M: <size:14>Open Rate Share commitment 2, Blinding Share 2
box over Broker M: <size:14>Verify rate share

entryspacing 1
== <size:14>Wait for T seconds or M orders ==
entryspacing 1

box over Broker 1, Broker M: <size:14>""SortingMPC:"" Sort orders

entryspacing 0.3

Broker 1 ->> Blockchain: <size:14>SortingMPC Output: sorted orders
activate Blockchain
box over Blockchain: <size:14>Match Orders

Blockchain ->> Broker 1: <size:14>Calculate Settlement
deactivate Blockchain

box over Broker 1, Broker M : <size:14>""SettlementMPC:"" Compute\n marketplace fees

Broker 1 -->> Blockchain: <size:14>SettlementMPC Output: Marketplace fees
activate Blockchain
box over Blockchain: <size:14>Settle Orders

Blockchain ->> Broker 1: <size:14>Oblivious shuffle
deactivate Blockchain

box over Broker 1, Broker M #ffffff: <size:14>""ShuffleMPC:"" Re-randomize and\n shuffle account balances
Broker 1 -->> Blockchain: <size:14>ShuffleMPC Output: New account balances
box over Blockchain: <size:14>Delete old and write\nnew account balances

Blockchain ->> Buyer: <size:14>End matching
deactivate Buyer

Blockchain ->> Seller: <size:14>End matching
deactivate Seller



